The impact of environment and mergers on the HI content of galaxies in hydrodynamic simulations

We quantitatively examine the effects of accretion and environment on the HI content of galaxies within a cosmological hydrodynamic simulation that reproduces basic observed trends of HI in galaxies. We show that our model broadly reproduces the observed scatter in HI at a given stellar mass as quantified by the HI mass function in bins of stellar mass, as well as the HI richness versus local galaxy density. This shows that the predicted HI fluctuations and environmental effects are roughly consistent with data with few minor discrepancies. For satellite galaxies in >= 10^12M_* halos, the HI richness distribution is bimodal and drops towards the largest halo masses. The depletion rate of HI once a galaxy enters a more massive halo is more rapid at higher halo mass, in contrast to the specific star formation rate which shows much less variation in the attenuation rate versus halo mass. This suggests that, up to halo mass scales probed here (<= 10^14M_*), star formation is mainly attenuated by starvation, but HI is additionally removed by stripping once a hot gaseous halo is present. In low mass halos, the HI richness of satellites is independent of radius, while in high mass halos they become gas-poor towards the center. We show that the gas fraction of satellite and central galaxies decreases from z=5 to z=0,tracking each other until z~1 after which the satellites' HI content drops much more quickly, particularly for the highest halo masses. Mergers somewhat increase the HI richness and its scatter about the mean relation, tracking the metallicity in a way consistent with arising from inflow fluctuations, while star formation is significantly boosted relative to HI.

==> 00README.TXT <==
nohypertex

